Clean-NeRF: Reformulating NeRF to account for View-Dependent Observations

While Neural Radiance Fields (NeRFs) had achieved unprecedented novel view synthesis results, they have been struggling in dealing with large-scale cluttered scenes with sparse input views and highly view-dependent appearances. Specifically, existing NeRF-based models tend to produce blurry rendering with the volumetric reconstruction often inaccurate, where a lot of reconstruction errors are observed in the form of foggy "floaters" hovering within the entire volume of an opaque 3D scene. Such inaccuracies impede NeRF's potential for accurate 3D NeRF registration, object detection, segmentation, etc., which possibly accounts for only limited significant research effort so far to directly address these important 3D fundamental computer vision problems to date. This paper analyzes the NeRF's struggles in such settings and proposes Clean-NeRF for accurate 3D reconstruction and novel view rendering in complex scenes. Our key insights consist of enforcing effective appearance and geometry constraints, which are absent in the conventional NeRF reconstruction, by 1) automatically detecting and modeling view-dependent appearances in the training views to prevent them from interfering with density estimation, which is complete with 2) a geometric correction procedure performed on each traced ray during inference. Clean-NeRF can be implemented as a plug-in that can immediately benefit existing NeRF-based methods without additional input. Codes will be released.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

